Computing Two-Stage Robust Optimization with Mixed Integer Structures

Mixed integer sets have a strong modeling capacity to describe practical systems. Nevertheless, incorporating a mixed integer set often renders an optimization formulation drastically more challenging to compute. In this paper, we study how to effectively solve two-stage robust mixed integer programs built upon decision-dependent uncertainty (DDU). We particularly consider those with a mixed integer DDU set that has a novel modeling power on describing complex dependence between decisions and uncertainty, and those with a mixed integer recourse problem that captures discrete recourse decisions. Note that there has been very limited research on computational algorithms for these challenging problems. To this end, several exact and approximation solution algorithms are presented, which address some critical limitations of existing counterparts (e.g., the relatively complete recourse assumption) and greatly expand our solution capacity. In addition to theoretical analyses on those algorithms' convergence and computational complexities, a set of numerical studies are performed to showcase mixed integer structures' modeling capabilities and to demonstrate those algorithms' computational strength.

==> Sp7.dat <==
k5it	k5ti	k5ub	k5lb	cit	cti	cub	clb
0	0	27000	20126.12196	0	0	27000	20126.12196
1	0.304637801	27000	20126.12196	1	0.342362601	27000	20126.12196
2	12.6155881	27000	22864.87411	2	6.630937501	27000	23832.83434
3	26.2443509	27000	23038.87704	3	19.5006712	27000	24067.47163
4	34.1383124	27000	23191.88605	3	90.8012398	27000	24067.47163
5	47.0413974	27000	23204.73141	3	90.8012398	24067.47163	24067.47163
5	261.473948	27000	23204.73141	3	90.8012398	24067.47163	24067.47163
5	261.473948	23205.80138	23204.73141	3	90.8012398	24067.47163	24067.47163

